Learning Quantized Continuous Controllers for Integer Hardware

Deploying continuous-control reinforcement learning policies on embedded hardware requires meeting tight latency and power budgets. Small FPGAs can deliver these, but only if costly floating-point pipelines are avoided. We study quantization-aware training (QAT) of policies for integer inference and we present a learning-to-hardware pipeline that automatically selects low-bit policies and synthesizes them to an Artix-7 FPGA. Across five MuJoCo tasks, we obtain policy networks that are competitive with full precision (FP32) policies but require as few as 3 or even only 2 bits per weight, and per internal activation value, as long as input precision is chosen carefully. On the target hardware, the selected policies achieve inference latencies on the order of microseconds and consume microjoules per action, favorably comparing to a quantized reference. Last, we observe that the quantized policies exhibit increased input noise robustness compared to the floating-point baseline.

==> data/curves_new/Ant-v4/bits-2.csv <==
global_step,mean,std
1,922.120545,40.38362879639812
50001,1138.631357,396.556912533593
100001,2505.42027,813.4197023158243
150001,2918.2819,791.1228999248333
200001,3268.1397,848.2612098762215
250001,3415.7216399999998,954.7575019980486
300001,3838.1413500000003,743.8461867302218
350001,3572.0579599999996,1169.9286030016012
400001,3820.74029,671.3998166654858
450001,3930.50349,750.7941902123712
500001,4046.30075,762.6583877332705
550001,3782.1413000000002,1246.8698537763426
600001,3994.85861,899.006018636036
650001,4108.7098,921.5553158486704
700001,4072.9202300000006,825.8050576034825
750001,4198.16582,811.4374501075876
800001,4295.21048,831.7950947745575
850001,4314.94675,931.2430399347902
900001,4296.65675,831.5739182053098
950001,4229.9536800000005,805.0867229824786
1000000,4340.34953,817.7852230850024


==> data/curves_new/Ant-v4/fp.csv <==
global_step,mean,std
1,238.230265,229.23836132112524
50001,53.93498111,128.5713016115614
100001,336.284969,152.68123449618085
150001,1087.668483,533.0154004582928
200001,1754.53476,1110.6122793839204
250001,2210.0717,1163.629728261406
300001,2922.61438,1102.2724429774257
350001,3130.838617,1472.5709987180985
400001,3856.93107,959.3697708962319
450001,4098.80608,1001.2141465164858
500001,3661.75638,1853.9431260230128
550001,4134.51236,994.9987441413684
600001,4493.0278100000005,1096.3618027685382
650001,3643.155973,1858.660973617055
700001,3703.051328,2255.6415745861327
750001,4832.08539,920.6177445022054
800001,4827.181070000001,1302.6929849763992
850001,4728.681500000001,1119.3386130451263
900001,4263.528957,1984.0215962666832
950001,4987.039849999999,1157.25898254332
1000000,5089.34372,943.0451170820311


==> data/curves_new/HalfCheetah-v4/bits-3.csv <==
global_step,mean,std
1,-5.4653965499999995,2.1029432437895776
50001,4941.11172,696.913019917617
100001,6074.72023,803.3213083816987
150001,6812.37172,557.6585119124663
200001,7343.00033,610.5120706696506
250001,7693.547839999999,789.0182587606969
300001,8206.992779999999,821.9843506421121
350001,8413.620139999999,872.6216612752735
400001,8660.37426,975.620964378123
450001,8902.8386,985.9077579824819
500001,9067.99697,1086.7412073930468
550001,9329.52017,1124.0800765514045
600001,9321.18944,1092.0551046382545
650001,9537.9819,1195.53102782157
700001,9549.5723,1146.5882821276582
750001,9775.43923,1137.664004365913
800001,9720.48766,1121.7754168665156
850001,9954.42,1236.071573709427
900001,9963.2337,1223.9352153958193
950001,9903.91546,1180.8218283602994
1000000,10156.2399,1208.897150031517


==> data/curves_new/HalfCheetah-v4/fp.csv <==
global_step,mean,std
1,-107.0960606,174.77874637818178
50001,5244.581473333334,630.7429136375334
100001,6718.601706666667,630.3206866039538
150001,7667.720319999999,773.7376456418777
200001,8305.175266666667,828.0155156330861
250001,8798.174106666667,814.0677325681595
300001,9115.436146666667,935.4114383771765
350001,9454.3021,932.2872406266711
400001,9686.3462,1019.5930232298712
450001,9918.880533333335,1038.9608319370209
500001,10010.812133333333,1013.3395641657814
550001,10157.069533333333,1006.8847105680447
600001,10364.225066666666,1085.8030940401059
650001,10390.825666666668,1099.2941256962945
700001,10495.640333333335,1029.1927979524025
750001,10673.457533333334,1092.7003561030988
800001,10767.930533333332,1072.9843187077984
850001,10889.407866666666,1085.2383660341873
900001,10921.467200000001,1131.009535838618
950001,11018.417866666667,1103.54954146219
1000000,11077.171999999999,1106.0714826401204


==> data/curves_new/Hopper-v4/bits-2.csv <==
global_step,mean,std
1,23.33596742,31.30799930899554
50001,831.939744,349.3776248483409
100001,1119.825752,501.8872836589654
150001,1973.8997439999998,966.5650715657388
200001,1178.554226,494.20854033545174
250001,1563.9908149999999,900.0706643956986
300001,1725.349913,770.7042899394539
350001,2132.1125899999997,826.2623095138283
400001,1977.3432540000001,796.9639159706823
450001,1660.2033390000001,892.2534269449882
500001,1980.6317169999998,1009.5251731468113
550001,2253.24093,879.1929783867982
600001,2264.916719,967.3594960879299
650001,2574.93933,688.113725493591
700001,2269.69468,947.7172035818642
750001,2056.381936,776.0706377514105
800001,2219.1368190000003,1311.3349633694847
850001,1337.397339,865.8125295255985
900001,2493.79745,874.3616513909653
950001,2578.184934,739.1402103370352
1000000,2126.167597,1124.3448770173507


==> data/curves_new/Hopper-v4/fp.csv <==
global_step,mean,std
1,27.20962449,47.25158204356888
50001,1071.753955,746.5039801483526
100001,2202.03303,984.6687716443233
150001,2453.07629,925.4948716894635
200001,2279.513046,1143.3846470592916
250001,2226.84445,1027.9417900008445
300001,2574.3740399999997,1005.8175287523823
350001,2453.70462,922.5071982907642
400001,3010.4039700000003,764.7212490718955
450001,2674.36815,904.9300705465088
500001,2713.72706,847.2993037482881
550001,2699.76667,777.9752318291419
600001,2832.10153,854.9675820425397
650001,2647.2974999999997,792.7949402522249
700001,2500.7611,763.5073890808072
750001,2514.59307,637.2619323745508
800001,2516.23463,693.031793310251
850001,2627.295886,874.135262968109
900001,2520.51211,682.3318214332484
950001,2590.42851,751.352655423554
1000000,2710.4815399999998,711.6178800368249


==> data/curves_new/Humanoid-v4/bits-3.csv <==
global_step,mean,std
1,205.38131433333334,77.46798106665689
50001,478.467413,39.81421723602403
100001,642.15084,91.90958471156989
150001,843.5572500000001,196.7533978473155
200001,1760.038136,1456.9522104311013
250001,2942.86135,1847.0326213193543
300001,4138.398520000001,1572.9537338933023
350001,5017.17058,1369.7823476162562
400001,5004.16684,1019.895748288238
450001,5642.38491,567.1981363913449
500001,5727.51697,232.86411547264143
550001,5640.24996,516.7625525990254
600001,5794.4614200000005,281.9904617168489
650001,5752.128699999999,212.7801248213231
700001,5625.63405,690.1580079526642
750001,5775.14758,162.29574283857195
800001,5863.53777,216.0284548650736
850001,5842.16765,261.06685152876196
900001,5893.30937,271.48460567545635
950001,5843.376200000001,311.3521483729639
1000000,5761.36297,824.8200495941646


==> data/curves_new/Humanoid-v4/fp.csv <==
global_step,mean,std
1,149.392342,54.66699950548614
50001,458.036711,49.72737353416111
100001,591.6653060000001,158.21769157531722
150001,812.775657,139.5346454516992
200001,1215.092506,326.9824807935521
250001,1514.1102759999999,511.3696629349735
300001,2374.1948700000003,986.0944307869619
350001,3093.25652,1477.9314887962087
400001,3635.74276,1385.7520126124919
450001,4638.43339,1007.5029332094666
500001,5322.82999,900.6905585762547
550001,5749.7987,502.8358222405954
600001,5290.4522400000005,1603.9944443765705
650001,6087.08734,256.0563645162316
700001,6006.7613599999995,332.19522229574335
750001,5111.69884,1593.9796494940442
800001,5951.392040000001,661.4997645189981
850001,6174.27348,558.9098629140597
900001,6186.2724499999995,372.6364323468187
950001,6356.8498500000005,402.3320553210253
1000000,6261.65173,512.5055959710016


==> data/curves_new/Walker2d-v4/bits-2.csv <==
global_step,mean,std
1,3.0328710200000004,17.202656142181382
50001,413.66562899999997,90.18187988254753
100001,1893.73608,891.5654507915349
150001,2638.11503,1218.3001893991207
200001,3814.98369,744.3569813291134
250001,3761.5559399999997,940.6859833675543
300001,3943.26714,1090.7832210922645
350001,4262.97724,698.1067369964619
400001,4218.80147,826.6372172944833
450001,4330.13823,633.0015174400822
500001,4469.5095,483.0377571595252
550001,4563.81203,436.63924378400134
600001,4231.70877,1142.2294548047225
650001,4378.76477,486.0917263995277
700001,4478.82789,495.68295536482094
750001,4416.74202,592.4758943659576
800001,4701.62194,367.4506090522467
850001,4213.251507999999,1568.0455830416154
900001,4713.2794699999995,592.5580826138951
950001,4588.639099999999,451.73222951529607
1000000,4622.99032,537.7155443011807


==> data/curves_new/Walker2d-v4/fp.csv <==
global_step,mean,std
1,8.28502082,32.03481398324892
50001,444.77542113,284.0293398345776
100001,1246.7271254,878.4259587873727
150001,2538.5091270000003,1297.112008343466
200001,3160.6653739999997,1177.7924812528827
250001,3321.583978,1512.6480145786313
300001,3841.4668100000004,937.3371588250745
350001,3670.199437,1345.872344772606
400001,3317.3923600000003,1560.5955911311823
450001,4317.48732,689.6485977853307
500001,4682.18105,348.4546245934064
550001,4141.82142,1075.6725131014248
600001,4613.71955,806.4422519453843
650001,4656.077950000001,432.7632502785333
700001,4630.79875,564.3423041496383
750001,4827.61409,462.03002841840015
800001,4816.276260000001,583.6980560783429
850001,4477.06304,1196.2650340628898
900001,4390.25849,800.7906525902046
950001,4938.62514,385.02927868780483
1000000,4976.8076,395.30545816261565


==> data/ddpg_mixed/Ant-v4/all.csv <==
global_step,mean,std
8,1321.95829,184.85120546834085
7,1575.554271,705.4604656159909
6,1485.31217,580.2649320593313
5,1378.080941,442.338625251734
4,1560.749125,594.2031684036863
3,1901.15081,801.6714487655671
2,2115.73173,555.9488337176983


==> data/ddpg_mixed/Ant-v4/fp.csv <==
global_step,mean,std
2,1068.461621,608.9256881736105
8,1068.461621,608.9256881736105


==> data/ddpg_mixed/Ant-v4/input.csv <==
global_step,mean,std
8,1321.95829,184.85120546834085
7,1474.75128,654.6099228640835
6,1479.80419,369.0012364359485
5,1200.549333,253.5139681137803
4,1320.77296,463.64038315989205
3,1437.62188,392.4807483944964
2,2529.90472,399.1360780137766


==> data/ddpg_mixed/Ant-v4/output.csv <==
global_step,mean,std
8,1321.95829,184.85120546834085
7,1317.421075,322.7635850815554
6,1267.675497,466.1571182121236
5,1358.95093,323.6318068441359
4,1512.633047,634.7551077644707
3,1274.55281,415.4458698099146
2,1050.26339,189.5068290697576


==> data/ddpg_mixed/Ant-v4/weight.csv <==
global_step,mean,std
8,1321.95829,184.85120546834085
7,1305.24443,328.92392180430505
6,1692.4032900000002,451.1135008734288
5,1883.95317,540.0013010077477
4,1564.2879,567.3129380004361
3,2638.3713,973.2189223126408
2,3282.286,867.5095628152054


==> data/ddpg_mixed/HalfCheetah-v4/all.csv <==
global_step,mean,std
8,10925.317,883.3171950026408
7,10528.7504,786.8350719578622
6,10199.41475,1391.1582509452985
5,9885.2432,655.0300489410641
4,8565.7792,702.2520383467588
3,6739.428470000001,490.5554277832175
2,4069.19323,810.6568391170377


==> data/ddpg_mixed/HalfCheetah-v4/fp.csv <==
global_step,mean,std
2,11156.4181,637.1592775350514
8,11156.4181,637.1592775350514


==> data/ddpg_mixed/HalfCheetah-v4/input.csv <==
global_step,mean,std
8,10925.317,883.3171950026408
7,10397.0129,1170.2012868309312
6,10355.223,575.5782769480144
5,10200.0518,371.82842207597713
4,9255.6799,442.9523775159013
3,7724.9182,857.223715430718
2,4752.52964,913.6606374249908


==> data/ddpg_mixed/HalfCheetah-v4/output.csv <==
global_step,mean,std
8,10925.317,883.3171950026408
7,10731.0944,834.8110308501898
6,11016.2871,474.4504639890597
5,10540.5738,1166.4289834122685
4,10612.6829,997.0926183707472
3,10605.633,374.031530309352
2,8308.30101,667.2778694813595


==> data/ddpg_mixed/HalfCheetah-v4/weight.csv <==
global_step,mean,std
8,10925.317,883.3171950026408
7,10955.0527,540.7138734444906
6,10238.7925,899.3189138114162
5,10582.7312,816.2495788576489
4,10466.2414,933.6350986630702
3,10274.2247,639.4298729052051
2,6949.255869999999,416.34390760433206


==> data/ddpg_mixed/Hopper-v4/all.csv <==
global_step,mean,std
8,2218.73369,647.059561416233
7,1389.462005,464.0051067718463
6,2056.94087,414.71398390016833
5,1799.59298,574.2317241261325
4,1940.710606,790.4503059687613
3,2124.744713,621.8959710330507
2,606.1280683,368.8496989654155


==> data/ddpg_mixed/Hopper-v4/fp.csv <==
global_step,mean,std
2,2300.16789,799.099523093023
8,2300.16789,799.099523093023


==> data/ddpg_mixed/Hopper-v4/input.csv <==
global_step,mean,std
8,2218.73369,647.059561416233
7,2206.66292,860.9175249148934
6,1604.657245,907.2946432420644
5,2140.6743,708.0867255306922
4,1821.89964,772.5716373521332
3,2266.16957,714.9417890631283
2,1052.911072,365.2017724580254


==> data/ddpg_mixed/Hopper-v4/output.csv <==
global_step,mean,std
8,2218.73369,647.059561416233
7,1805.679493,669.8117683651484
6,1811.384072,812.0217146799707
5,1912.526456,690.1313919976725
4,2180.384094,1010.8870908548284
3,2001.43214,623.8351781556394
2,838.8269990000001,749.6603754300289


==> data/ddpg_mixed/Hopper-v4/weight.csv <==
global_step,mean,std
8,2218.73369,647.059561416233
7,2086.6030546,848.3431034680324
6,2201.12775,749.8982572546214
5,2019.02375,942.7214558350194
4,1800.6715,906.5926634588178
3,1817.41401,838.7284599571815
2,1880.12517,767.1575657891743


==> data/ddpg_mixed/Humanoid-v4/all.csv <==
global_step,mean,std
8,1325.69693,181.5971594060758
7,1317.51915,161.56311765394594
6,1295.4525,242.64334327773716
5,1420.82327,408.3601031126029
4,1376.53326,151.04086024402804
3,1720.3538,377.9346554071572
2,917.747744,201.21230581245476


==> data/ddpg_mixed/Humanoid-v4/fp.csv <==
global_step,mean,std
2,1927.30541,600.4982392787315
8,1927.30541,600.4982392787315


==> data/ddpg_mixed/Humanoid-v4/input.csv <==
global_step,mean,std
8,1325.69693,181.5971594060758
7,1498.96564,462.5003941970362
6,1395.39891,380.98092391988
5,1361.6159,390.6986729832652
4,1588.08364,274.4272667573208
3,2417.05837,1053.1052049042394
2,1235.090884,579.5087450664383


==> data/ddpg_mixed/Humanoid-v4/output.csv <==
global_step,mean,std
8,1325.69693,181.5971594060758
7,1506.1728,246.33025877835007
6,1372.18121,271.97955781100103
5,1499.63378,432.50075126555134
4,1732.8011299999998,518.7412794372206
3,1964.45583,884.8622913375593
2,2164.3842400000003,633.6611782322127


==> data/ddpg_mixed/Humanoid-v4/weight.csv <==
global_step,mean,std
8,1325.69693,181.5971594060758
7,1382.3539500000002,310.0575194062054
6,1347.815456,400.9507783495762
5,1332.4065500000002,187.84153982884527
4,1161.702126,110.46530303688264
3,1163.59102,183.70967621388556
2,1666.57458,276.45003653802854


==> data/ddpg_mixed/Walker2d-v4/all.csv <==
global_step,mean,std
8,1497.04539,406.5990057626896
7,1657.87968,392.8457572709783
6,1399.6004,233.13126129902776
5,1822.026,313.36195692209424
4,1994.71748,574.9594422547401
3,2229.4786400000003,713.0112671813822
2,1794.24089495,1288.0272366394704


==> data/ddpg_mixed/Walker2d-v4/fp.csv <==
global_step,mean,std
2,1718.4848900000002,530.5991361355835
8,1718.4848900000002,530.5991361355835


==> data/ddpg_mixed/Walker2d-v4/input.csv <==
global_step,mean,std
8,1497.04539,406.5990057626896
7,1314.438642,569.2803442663444
6,1768.03469,432.5169974769327
5,1468.46398,465.6901854482173
4,1890.22616,703.9190247543064
3,2252.04375,525.6881792289781
2,1757.2120900000002,1013.3073103721982


==> data/ddpg_mixed/Walker2d-v4/output.csv <==
global_step,mean,std
8,1497.04539,406.5990057626896
7,1628.89148,596.6993025288342
6,1485.349625,357.5371549718444
5,1360.4052459999998,391.4448516595991
4,1661.94162,382.6381647461034
3,1751.837406,629.6830531687244
2,2250.81892,661.3651481102618


==> data/ddpg_mixed/Walker2d-v4/weight.csv <==
global_step,mean,std
8,1497.04539,406.5990057626896
7,1602.16944,489.3960947803228
6,1618.64303,553.2111867321356
5,1746.03436,834.773569205794
4,1951.26791,500.42248103377256
3,2068.3281300000003,461.7377245383238
2,2834.02752,946.2854365113492


==> data/ddpg_new/Ant-v4/all.csv <==
global_step,mean,std
8,1321.95829,184.85120546834085
7,1575.554271,705.4604656159909
6,1485.31217,580.2649320593313
5,1378.080941,442.338625251734
4,1560.749125,594.2031684036863
3,1901.15081,801.6714487655671
2,2115.73173,555.9488337176983


==> data/ddpg_new/Ant-v4/fp.csv <==
global_step,mean,std
2,755.7404300000001,459.3941901275718
8,755.7404300000001,459.3941901275718


==> data/ddpg_new/Ant-v4/input.csv <==
global_step,mean,std
8,1321.95829,184.85120546834085
7,1474.75128,654.6099228640835
6,1479.80419,369.0012364359485
5,1200.549333,253.5139681137803
4,1320.77296,463.64038315989205
3,1437.62188,392.4807483944964
2,2529.90472,399.1360780137766


==> data/ddpg_new/Ant-v4/output.csv <==
global_step,mean,std
8,1321.95829,184.85120546834085
7,1317.421075,322.7635850815554
6,1267.675497,466.1571182121236
5,1358.95093,323.6318068441359
4,1512.633047,634.7551077644707
3,1274.55281,415.4458698099146
2,1050.26339,189.5068290697576


==> data/ddpg_new/Ant-v4/weight.csv <==
global_step,mean,std
8,1321.95829,184.85120546834085
7,1305.24443,328.92392180430505
6,1692.4032900000002,451.1135008734288
5,1883.95317,540.0013010077477
4,1564.2879,567.3129380004361
3,2638.3713,973.2189223126408
2,3282.286,867.5095628152054


==> data/ddpg_new/HalfCheetah-v4/all.csv <==
global_step,mean,std
8,10925.317,883.3171950026408
7,10528.7504,786.8350719578622
6,10199.41475,1391.1582509452985
5,9885.2432,655.0300489410641
4,8565.7792,702.2520383467588
3,6739.428470000001,490.5554277832175
2,4069.19323,810.6568391170377


==> data/ddpg_new/HalfCheetah-v4/fp.csv <==
global_step,mean,std
2,10984.593400000002,865.1013307742496
8,10984.593400000002,865.1013307742496


==> data/ddpg_new/HalfCheetah-v4/input.csv <==
global_step,mean,std
8,10925.317,883.3171950026408
7,10397.0129,1170.2012868309312
6,10355.223,575.5782769480144
5,10200.0518,371.82842207597713
4,9255.6799,442.9523775159013
3,7724.9182,857.223715430718
2,4752.52964,913.6606374249908


==> data/ddpg_new/HalfCheetah-v4/output.csv <==
global_step,mean,std
8,10925.317,883.3171950026408
7,10731.0944,834.8110308501898
6,11016.2871,474.4504639890597
5,10540.5738,1166.4289834122685
4,10612.6829,997.0926183707472
3,10605.633,374.031530309352
2,8308.30101,667.2778694813595


==> data/ddpg_new/HalfCheetah-v4/weight.csv <==
global_step,mean,std
8,10925.317,883.3171950026408
7,10955.0527,540.7138734444906
6,10238.7925,899.3189138114162
5,10582.7312,816.2495788576489
4,10466.2414,933.6350986630702
3,10274.2247,639.4298729052051
2,6949.255869999999,416.34390760433206


==> data/ddpg_new/Hopper-v4/all.csv <==
global_step,mean,std
8,2218.73369,647.059561416233
7,1389.462005,464.0051067718463
6,2056.94087,414.71398390016833
5,1799.59298,574.2317241261325
4,1940.710606,790.4503059687613
3,2124.744713,621.8959710330507
2,606.1280683,368.8496989654155


==> data/ddpg_new/Hopper-v4/fp.csv <==
global_step,mean,std
2,1495.560755,627.0208160863572
8,1495.560755,627.0208160863572


==> data/ddpg_new/Hopper-v4/input.csv <==
global_step,mean,std
8,2218.73369,647.059561416233
7,2206.66292,860.9175249148934
6,1604.657245,907.2946432420644
5,2140.6743,708.0867255306922
4,1821.89964,772.5716373521332
3,2266.16957,714.9417890631283
2,1052.911072,365.2017724580254


==> data/ddpg_new/Hopper-v4/output.csv <==
global_step,mean,std
8,2218.73369,647.059561416233
7,1805.679493,669.8117683651484
6,1811.384072,812.0217146799707
5,1912.526456,690.1313919976725
4,2180.384094,1010.8870908548284
3,2001.43214,623.8351781556394
2,838.8269990000001,749.6603754300289


==> data/ddpg_new/Hopper-v4/weight.csv <==
global_step,mean,std
8,2218.73369,647.059561416233
7,2086.6030546,848.3431034680324
6,2201.12775,749.8982572546214
5,2019.02375,942.7214558350194
4,1800.6715,906.5926634588178
3,1817.41401,838.7284599571815
2,1880.12517,767.1575657891743


==> data/ddpg_new/Humanoid-v4/all.csv <==
global_step,mean,std
8,1325.69693,181.5971594060758
7,1317.51915,161.56311765394594
6,1295.4525,242.64334327773716
5,1420.82327,408.3601031126029
4,1376.53326,151.04086024402804
3,1720.3538,377.9346554071572
2,917.747744,201.21230581245476


==> data/ddpg_new/Humanoid-v4/fp.csv <==
global_step,mean,std
2,862.1725140000001,130.60149023157848
8,862.1725140000001,130.60149023157848


==> data/ddpg_new/Humanoid-v4/input.csv <==
global_step,mean,std
8,1325.69693,181.5971594060758
7,1498.96564,462.5003941970362
6,1395.39891,380.98092391988
5,1361.6159,390.6986729832652
4,1588.08364,274.4272667573208
3,2417.05837,1053.1052049042394
2,1235.090884,579.5087450664383


==> data/ddpg_new/Humanoid-v4/output.csv <==
global_step,mean,std
8,1325.69693,181.5971594060758
7,1506.1728,246.33025877835007
6,1372.18121,271.97955781100103
5,1499.63378,432.50075126555134
4,1732.8011299999998,518.7412794372206
3,1964.45583,884.8622913375593
2,2164.3842400000003,633.6611782322127


==> data/ddpg_new/Humanoid-v4/weight.csv <==
global_step,mean,std
8,1325.69693,181.5971594060758
7,1382.3539500000002,310.0575194062054
6,1347.815456,400.9507783495762
5,1332.4065500000002,187.84153982884527
4,1161.702126,110.46530303688264
3,1163.59102,183.70967621388556
2,1666.57458,276.45003653802854


==> data/ddpg_new/Walker2d-v4/all.csv <==
global_step,mean,std
8,1497.04539,406.5990057626896
7,1657.87968,392.8457572709783
6,1399.6004,233.13126129902776
5,1822.026,313.36195692209424
4,1994.71748,574.9594422547401
3,2229.4786400000003,713.0112671813822
2,1794.24089495,1288.0272366394704


==> data/ddpg_new/Walker2d-v4/fp.csv <==
global_step,mean,std
2,1323.0859,468.475624639788
8,1323.0859,468.475624639788


==> data/ddpg_new/Walker2d-v4/input.csv <==
global_step,mean,std
8,1497.04539,406.5990057626896
7,1314.438642,569.2803442663444
6,1768.03469,432.5169974769327
5,1468.46398,465.6901854482173
4,1890.22616,703.9190247543064
3,2252.04375,525.6881792289781
2,1757.2120900000002,1013.3073103721982


==> data/ddpg_new/Walker2d-v4/output.csv <==
global_step,mean,std
8,1497.04539,406.5990057626896
7,1628.89148,596.6993025288342
6,1485.349625,357.5371549718444
5,1360.4052459999998,391.4448516595991
4,1661.94162,382.6381647461034
3,1751.837406,629.6830531687244
2,2250.81892,661.3651481102618


==> data/ddpg_new/Walker2d-v4/weight.csv <==
global_step,mean,std
8,1497.04539,406.5990057626896
7,1602.16944,489.3960947803228
6,1618.64303,553.2111867321356
5,1746.03436,834.773569205794
4,1951.26791,500.42248103377256
3,2068.3281300000003,461.7377245383238
2,2834.02752,946.2854365113492


==> data/ddpg_old/Ant-v4/all.csv <==
global_step,mean,std
8,1654.929826,920.8688044347718
7,1966.9588,1207.2328181333892
6,1606.32855,806.5894789983802
5,1820.045907,821.4578296603584
4,1030.541359,452.142295030712
3,954.921658,409.8714016318315
2,693.748728,198.0025400795406


==> data/ddpg_old/Ant-v4/fp.csv <==
global_step,mean,std
2,1068.461621,608.9256881736105
8,1068.461621,608.9256881736105


==> data/ddpg_old/Ant-v4/input.csv <==
global_step,mean,std
8,1654.929826,920.8688044347718
7,1953.512572,1214.744254187756
6,1120.224755,464.2763919667899
5,1646.55477,455.3905054856328
4,979.18642,397.2549972699064
3,801.8593698,548.2580218986
2,512.14589472,382.55387854220993


==> data/ddpg_old/Ant-v4/output.csv <==
global_step,mean,std
8,1654.929826,920.8688044347718
7,1747.362025,904.9530705841876
6,1211.561416,497.6041849276461
5,1264.349021,649.3927635124437
4,1386.65032,916.1052845016752
3,1810.98748,843.7351291501417
2,1409.44739,430.8154483296465


==> data/ddpg_old/Ant-v4/weight.csv <==
global_step,mean,std
8,1654.929826,920.8688044347718
7,1941.44474,1171.2742778925383
6,1257.761802,913.1437120466152
5,1965.968385,1000.5798406473168
4,2775.91519,1154.22672169673
3,2993.31668,966.9822474567976
2,1810.05583,998.5193118675654


==> data/ddpg_old/HalfCheetah-v4/all.csv <==
global_step,mean,std
8,8369.298481818181,906.4322500034588
7,6833.592600000001,499.5226595630406
6,5875.611269999999,503.02822578609096
5,5072.63984,803.1031507631025
4,4382.85488,748.5186923986806
3,3685.05723,676.9745028159416
2,2535.57009,842.4322962704697


==> data/ddpg_old/HalfCheetah-v4/fp.csv <==
global_step,mean,std
2,11156.4181,637.1592775350514
8,11156.4181,637.1592775350514


==> data/ddpg_old/HalfCheetah-v4/input.csv <==
global_step,mean,std
8,8369.298481818181,906.4322500034588
7,6823.64696,537.1817671477571
6,5846.4113,449.5023492295575
5,4964.92936,724.2021047273078
4,3740.81023,1607.6240767450058
3,3773.58333,1628.4851899036937
2,3672.9554,675.3128472135694


==> data/ddpg_old/HalfCheetah-v4/output.csv <==
global_step,mean,std
8,8369.298481818181,906.4322500034588
7,8821.2374,554.2523109802373
6,8622.48131,680.0774775700886
5,8806.6571,469.6286486139756
4,8551.2675,651.6081172174049
3,8290.7821,253.4573286261853
2,7324.41691,367.0464308282731


==> data/ddpg_old/HalfCheetah-v4/weight.csv <==
global_step,mean,std
8,8369.298481818181,906.4322500034588
7,8341.3338,729.7749730625189
6,8062.39739,625.5505019586344
5,7042.46493,780.3940584329632
4,6145.526800000001,622.9277928010296
3,5022.71293,533.1921931172872
2,4212.98399,572.7066318922716


==> data/ddpg_old/Hopper-v4/all.csv <==
global_step,mean,std
8,2481.5641,897.6436312381014
7,2105.89429,642.5968148480013
6,1876.45963,738.7718844828551
5,1668.622785,716.7722933462155
4,1043.24589,436.2328278368725
3,476.885628,223.28414023424563
2,197.1763355,142.38247138784408


==> data/ddpg_old/Hopper-v4/fp.csv <==
global_step,mean,std
2,2300.16789,799.099523093023
8,2300.16789,799.099523093023


==> data/ddpg_old/Hopper-v4/input.csv <==
global_step,mean,std
8,2481.5641,897.6436312381014
7,1802.42019,684.7807830672781
6,2128.3908,741.8807995342349
5,2166.33559,520.5187101766904
4,950.423037,367.0856471791308
3,512.89225,411.0793858087525
2,330.743933,176.02675572780652


==> data/ddpg_old/Hopper-v4/output.csv <==
global_step,mean,std
8,2481.5641,897.6436312381014
7,2183.68749,817.8691239865669
6,1650.898056,815.069402202423
5,1981.78383,706.9073832080331
4,2224.653075,912.2161609590736
3,2109.718855,842.5336933232563
2,1724.11202,930.3057297897104


==> data/ddpg_old/Hopper-v4/weight.csv <==
global_step,mean,std
8,2481.5641,897.6436312381014
7,2314.3168,963.5875185832368
6,2255.23108,765.3353963847886
5,1965.86836,1007.296331367764
4,1388.716664,673.155466830483
3,2514.6410800000003,741.0602800256084
2,1345.897656,727.5646837685385


==> data/ddpg_old/Humanoid-v4/all.csv <==
global_step,mean,std
8,1095.3841608333332,211.64856118801544
7,1189.788868,487.9638233483331
6,968.35442,177.62411670081983
5,704.560318,69.7898257581797
4,642.95544,73.04648620177807
3,557.509802,80.33631803709297
2,300.655165,160.36283966660713


==> data/ddpg_old/Humanoid-v4/fp.csv <==
global_step,mean,std
2,1927.30541,600.4982392787315
8,1927.30541,600.4982392787315


==> data/ddpg_old/Humanoid-v4/input.csv <==
global_step,mean,std
8,1095.3841608333332,211.64856118801544
7,1079.507175,252.35709238320212
6,1025.54337,198.26202193194464
5,973.613077,366.8183190471946
4,665.143358,70.69120873736324
3,519.571916,98.68010703296758
2,497.868377,111.77203201331224


==> data/ddpg_old/Humanoid-v4/output.csv <==
global_step,mean,std
8,1095.3841608333332,211.64856118801544
7,1207.596946,279.5880195592369
6,1291.7002,216.13012976741584
5,1285.562048,302.9690815605701
4,1350.545555,318.4530702800636
3,826.9546195,483.6734390579646
2,580.6011272,474.0778641480677


==> data/ddpg_old/Humanoid-v4/weight.csv <==
global_step,mean,std
8,1095.3841608333332,211.64856118801544
7,1238.44145,318.2210919465672
6,1129.333431,391.1364458359004
5,1232.024396,219.91143372407228
4,865.435072,210.5917335072292
3,224.5582055,376.3264953933474
2,573.434,87.75793153038157


==> data/ddpg_old/Walker2d-v4/all.csv <==
global_step,mean,std
8,2424.63598,609.1521804970154
7,1993.91686,499.30265298740665
6,1897.19664,592.8471959361052
5,2066.6938,712.385720316147
4,1630.84993,743.3136926912083
3,1004.2050889999998,492.843826828733
2,321.812995,162.75586583374016


==> data/ddpg_old/Walker2d-v4/fp.csv <==
global_step,mean,std
2,1718.4848900000002,530.5991361355835
8,1718.4848900000002,530.5991361355835


==> data/ddpg_old/Walker2d-v4/input.csv <==
global_step,mean,std
8,2424.63598,609.1521804970154
7,1864.34787,423.10244928972
6,1895.4475,601.6963032788385
5,2290.64098,763.3403921788143
4,1504.94991,479.1137952218761
3,721.7506719999999,378.2341562975906
2,380.539506,80.53442291670729


==> data/ddpg_old/Walker2d-v4/output.csv <==
global_step,mean,std
8,2424.63598,609.1521804970154
7,2146.710474,827.9650905619333
6,2196.030177,748.9143762707066
5,2137.50746,707.4617102913475
4,2275.65948,1001.4499688632842
3,2404.96084,732.1823731191555
2,2593.01286,767.7577531918562


==> data/ddpg_old/Walker2d-v4/weight.csv <==
global_step,mean,std
8,2424.63598,609.1521804970154
7,2396.6052200000004,494.5246510847897
6,1803.189716,747.4958728321354
5,1881.566125,865.7014718362263
4,2032.00626,643.9385515005417
3,2430.47177,802.5913120441757
2,1511.41187,753.1092615907764


==> data/ddpg_old_0811/Ant-v4/all.csv <==
global_step,mean,std
8,1654.929826,920.8688044347718
7,1966.9588,1207.2328181333892
6,1606.32855,806.5894789983802
5,1820.045907,821.4578296603584
4,1030.541359,452.142295030712
3,954.921658,409.8714016318315
2,693.748728,198.0025400795406


==> data/ddpg_old_0811/Ant-v4/fp.csv <==
global_step,mean,std
2,1068.461621,608.9256881736105
8,1068.461621,608.9256881736105


==> data/ddpg_old_0811/Ant-v4/input.csv <==
global_step,mean,std
8,1654.929826,920.8688044347718
7,1953.512572,1214.744254187756
6,1120.224755,464.2763919667899
5,1646.55477,455.3905054856328
4,972.50367,394.3343699484747
3,857.4925068,623.4655444090174
2,460.15548352,414.61736060990415


==> data/ddpg_old_0811/Ant-v4/output.csv <==
global_step,mean,std
8,1654.929826,920.8688044347718
7,1747.362025,904.9530705841876
6,1211.561416,497.6041849276461
5,1264.349021,649.3927635124437
4,1400.483468,979.2154678123246
3,1810.98748,843.7351291501417
2,1409.44739,430.8154483296465


==> data/ddpg_old_0811/Ant-v4/weight.csv <==
global_step,mean,std
8,1654.929826,920.8688044347718
7,1941.44474,1171.2742778925383
6,1257.761802,913.1437120466152
5,1965.968385,1000.5798406473168
4,2775.91519,1154.22672169673
3,2993.31668,966.9822474567976
2,1810.05583,998.5193118675654


==> data/ddpg_old_0811/HalfCheetah-v4/all.csv <==
global_step,mean,std
8,8601.252700000001,505.29317253628943
7,6833.592600000001,499.5226595630406
6,5875.611269999999,503.02822578609096
5,5072.63984,803.1031507631025
4,4221.04495,403.434049495592
3,3685.05723,676.9745028159416
2,2535.57009,842.4322962704697


==> data/ddpg_old_0811/HalfCheetah-v4/fp.csv <==
global_step,mean,std
2,11156.4181,637.1592775350514
8,11156.4181,637.1592775350514


==> data/ddpg_old_0811/HalfCheetah-v4/input.csv <==
global_step,mean,std
8,8601.252700000001,505.29317253628943
7,6823.64696,537.1817671477571
6,5846.4113,449.5023492295575
5,5205.42624,463.8647588519887
4,3740.81023,1607.6240767450058
3,3670.84557,1580.2806180346963
2,3672.9554,675.3128472135694


==> data/ddpg_old_0811/HalfCheetah-v4/output.csv <==
global_step,mean,std
8,8601.252700000001,505.29317253628943
7,8821.2374,554.2523109802373
6,8622.48131,680.0774775700886
5,8806.6571,469.6286486139756
4,8551.2675,651.6081172174049
3,8290.7821,253.4573286261853
2,7324.41691,367.0464308282731


==> data/ddpg_old_0811/HalfCheetah-v4/weight.csv <==
global_step,mean,std
8,8601.252700000001,505.29317253628943
7,8341.3338,729.7749730625189
6,8062.39739,625.5505019586344
5,7042.46493,780.3940584329632
4,6145.526800000001,622.9277928010296
3,5022.71293,533.1921931172872
2,4212.98399,572.7066318922716


==> data/ddpg_old_0811/Hopper-v4/all.csv <==
global_step,mean,std
8,2481.5641,897.6436312381014
7,2105.89429,642.5968148480013
6,1876.45963,738.7718844828551
5,1668.622785,716.7722933462155
4,1043.24589,436.2328278368725
3,476.885628,223.28414023424563
2,197.1763355,142.38247138784408


==> data/ddpg_old_0811/Hopper-v4/fp.csv <==
global_step,mean,std
2,2300.16789,799.099523093023
8,2300.16789,799.099523093023


==> data/ddpg_old_0811/Hopper-v4/input.csv <==
global_step,mean,std
8,2481.5641,897.6436312381014
7,2000.07974,709.708118383072
6,2128.3908,741.8807995342349
5,2166.33559,520.5187101766904
4,950.423037,367.0856471791308
3,540.706326,405.8278362734161
2,438.036679,504.3873066930482


==> data/ddpg_old_0811/Hopper-v4/output.csv <==
global_step,mean,std
8,2481.5641,897.6436312381014
7,2183.68749,817.8691239865669
6,1650.898056,815.069402202423
5,2008.42644,695.4915010304411
4,2099.673831,994.2698483602092
3,2121.108155,853.4209731535658
2,1724.11202,930.3057297897104


==> data/ddpg_old_0811/Hopper-v4/weight.csv <==
global_step,mean,std
8,2481.5641,897.6436312381014
7,2314.3168,963.5875185832368
6,2255.23108,765.3353963847886
5,1965.86836,1007.296331367764
4,1388.716664,673.155466830483
3,2514.6410800000003,741.0602800256084
2,1345.897656,727.5646837685385


==> data/ddpg_old_0811/Humanoid-v4/all.csv <==
global_step,mean,std
8,1096.076543,233.63906634114088
7,1189.788868,487.9638233483331
6,968.35442,177.62411670081983
5,704.560318,69.7898257581797
4,642.95544,73.04648620177807
3,557.509802,80.33631803709297
2,300.655165,160.36283966660713


==> data/ddpg_old_0811/Humanoid-v4/fp.csv <==
global_step,mean,std
2,1927.30541,600.4982392787315
8,1927.30541,600.4982392787315


==> data/ddpg_old_0811/Humanoid-v4/input.csv <==
global_step,mean,std
8,1096.076543,233.63906634114088
7,1079.507175,252.35709238320212
6,1025.54337,198.26202193194464
5,824.079008,194.9632732125962
4,665.143358,70.69120873736324
3,519.571916,98.68010703296758
2,497.868377,111.77203201331224


==> data/ddpg_old_0811/Humanoid-v4/output.csv <==
global_step,mean,std
8,1096.076543,233.63906634114088
7,1189.054626,296.40908489730816
6,1291.7002,216.13012976741584
5,1285.562048,302.9690815605701
4,1350.545555,318.4530702800636
3,826.9546195,483.6734390579646
2,580.6011272,474.0778641480677


==> data/ddpg_old_0811/Humanoid-v4/weight.csv <==
global_step,mean,std
8,1096.076543,233.63906634114088
7,1238.44145,318.2210919465672
6,1129.333431,391.1364458359004
5,1232.024396,219.91143372407228
4,865.435072,210.5917335072292
3,224.5582055,376.3264953933474
2,573.434,87.75793153038157


==> data/ddpg_old_0811/Walker2d-v4/all.csv <==
global_step,mean,std
8,2424.63598,609.1521804970154
7,1993.91686,499.30265298740665
6,1897.19664,592.8471959361052
5,2066.6938,712.385720316147
4,1630.84993,743.3136926912083
3,1004.2050889999998,492.843826828733
2,321.812995,162.75586583374016


==> data/ddpg_old_0811/Walker2d-v4/fp.csv <==
global_step,mean,std
2,1718.4848900000002,530.5991361355835
8,1718.4848900000002,530.5991361355835


==> data/ddpg_old_0811/Walker2d-v4/input.csv <==
global_step,mean,std
8,2424.63598,609.1521804970154
7,1864.34787,423.10244928972
6,1951.00993,653.1698437488693
5,2290.64098,763.3403921788143
4,1504.94991,479.1137952218761
3,721.7506719999999,378.2341562975906
2,380.539506,80.53442291670729


==> data/ddpg_old_0811/Walker2d-v4/output.csv <==
global_step,mean,std
8,2424.63598,609.1521804970154
7,2146.710474,827.9650905619333
6,2196.030177,748.9143762707066
5,2137.50746,707.4617102913475
4,2275.65948,1001.4499688632842
3,2144.965,451.04732513366673
2,2593.01286,767.7577531918562


==> data/ddpg_old_0811/Walker2d-v4/weight.csv <==
global_step,mean,std
8,2424.63598,609.1521804970154
7,2396.6052200000004,494.5246510847897
6,1803.189716,747.4958728321354
5,1881.566125,865.7014718362263
4,2032.00626,643.9385515005417
3,2430.47177,802.5913120441757
2,1511.41187,753.1092615907764


==> data/noise/Ant-v4/fp32_values.csv <==
global_step,mean,std
0,5019.291333007813,1071.751687487668
1,4055.421630859375,1176.0342075243557
2,2135.5501708984375,846.2834487110888
3,1280.8466064453125,390.9405081107727
4,671.4612365722656,254.71253729061883
5,330.70439491271975,252.3977751504237


==> data/noise/Ant-v4/noise_levels.csv <==
global_step,mean,std
0,4092.913232421875,905.1858269609909
1,3979.936767578125,884.3080606172275
2,3744.379541015625,779.7641468730003
3,3206.915966796875,518.890172015395
4,2833.1872802734374,452.23522294363664
5,2275.154260253906,374.58003334371165


==> data/noise/Ant-v4/noise_levels_fixed.csv <==
global_step,mean,std
0,5030.130090332032,1438.9446677916967
1,5064.959643554687,996.752913608687
2,4203.585778808594,1108.2072027536078
3,3160.538623046875,914.2637124081187
4,2357.292413330078,833.7587324780785
5,1705.5057006835937,553.0657261803068


==> data/noise/Ant-v4/noise_levels_varied.csv <==
global_step,mean,std
0,4092.913232421875,905.1858269609909
1,3979.936767578125,884.3080606172275
2,3744.379541015625,779.7641468730003
3,3206.915966796875,518.890172015395
4,2833.1872802734374,452.23522294363664
5,2275.154260253906,374.58003334371165


==> data/noise/HalfCheetah-v4/fp32_values.csv <==
global_step,mean,std
0,11239.8619140625,1099.3530758207326
1,6489.50830078125,1309.1752893569644
2,4711.404272460937,850.3849355819282
3,3429.886962890625,656.7947467554304
4,2560.9963134765626,568.6007349466662
5,1955.48388671875,502.9234319771498


==> data/noise/HalfCheetah-v4/noise_levels.csv <==
global_step,mean,std
0,10162.432568359374,1151.5872009251873
1,8153.361865234375,799.1228204329719
2,5620.42431640625,308.9632750862475
3,4075.334228515625,456.9860695451729
4,3142.8500732421876,386.73584067543203
5,2402.8632080078123,366.3599154533451


==> data/noise/HalfCheetah-v4/noise_levels_fixed.csv <==
global_step,mean,std
0,10162.432568359374,1151.5872009251873
1,8153.361865234375,799.1228204329719
2,5620.42431640625,308.9632750862475
3,4075.334228515625,456.9860695451729
4,3142.8500732421876,386.73584067543203
5,2402.8632080078123,366.3599154533451


==> data/noise/HalfCheetah-v4/noise_levels_varied.csv <==
global_step,mean,std
0,10162.432568359374,1151.5872009251873
1,8153.361865234375,799.1228204329719
2,5620.42431640625,308.9632750862475
3,4075.334228515625,456.9860695451729
4,3142.8500732421876,386.73584067543203
5,2402.8632080078123,366.3599154533451


==> data/noise/Hopper-v4/fp32_values.csv <==
global_step,mean,std
0,2754.858837890625,710.2787781475306
1,1885.67021484375,414.69081597947195
2,1246.7654174804688,267.2761325156556
3,862.4587646484375,306.79078057558326
4,637.0854888916016,232.35506692582373
5,469.15970611572266,189.4001610049603


==> data/noise/Hopper-v4/noise_levels.csv <==
global_step,mean,std
0,2148.107470703125,1055.6961507197288
1,2191.5112731933596,946.6482571211384
2,1866.9999755859376,948.0141692947058
3,1595.8982849121094,595.858315236468
4,1226.1146545410156,277.3039961158091
5,1031.955792236328,179.94147684802502


==> data/noise/Hopper-v4/noise_levels_fixed.csv <==
global_step,mean,std
0,3443.9380615234377,214.92590005908616
1,2377.1220947265624,244.90819175925537
2,1747.8536865234375,308.6759376367152
3,1348.1910888671875,200.9557211133034
4,979.8911804199219,148.76259153363748
5,862.1332397460938,158.8813380847077


==> data/noise/Hopper-v4/noise_levels_varied.csv <==
global_step,mean,std
0,2148.107470703125,1055.6961507197288
1,2191.5112731933596,946.6482571211384
2,1866.9999755859376,948.0141692947058
3,1595.8982849121094,595.858315236468
4,1226.1146545410156,277.3039961158091
5,1031.955792236328,179.94147684802502


==> data/noise/Humanoid-v4/fp32_values.csv <==
global_step,mean,std
0,6266.292822265625,484.97996058800044
1,6276.204296875,490.2178372057433
2,6269.813037109375,482.18045036485125
3,5964.375048828125,719.0723548847621
4,5218.7489013671875,843.3199074207128
5,4101.254418945313,1212.1342047289008


==> data/noise/Humanoid-v4/noise_levels.csv <==
global_step,mean,std
0,5635.5818359375,796.3162179359415
1,5802.330712890625,357.42512190594846
2,5750.23505859375,530.8375171084682
3,5711.712744140625,366.43596418879997
4,5067.05771484375,670.0748115525694
5,3506.0173950195312,1163.0780395855434


==> data/noise/Humanoid-v4/noise_levels_fixed.csv <==
global_step,mean,std
0,6093.738525390625,578.6748597672342
1,5893.673876953125,526.5984554538254
2,5931.230078125,526.730388892619
3,5865.505712890625,561.2777200715201
4,5560.2010498046875,903.2172391473013
5,4693.330859375,907.6626916735056


==> data/noise/Humanoid-v4/noise_levels_varied.csv <==
global_step,mean,std
0,5637.695629882813,797.0896293787576
1,5688.150390625,670.3641264245401
2,5827.323193359375,323.17173149102746
3,5683.09609375,340.7744946289597
4,4831.999584960938,826.5474974594642
5,3591.8114501953123,1337.087995362597


==> data/noise/Walker2d-v4/fp32_values.csv <==
global_step,mean,std
0,4991.795166015625,386.59310783529935
1,4948.482080078125,338.261357959193
2,4490.595190429687,422.8032000276686
3,3145.1811279296876,849.3539963513816
4,1469.332571411133,709.9252746494976
5,616.2251098632812,364.2639819119285


==> data/noise/Walker2d-v4/noise_levels.csv <==
global_step,mean,std
0,4789.079125976563,482.276580422741
1,4649.282421875,832.4493749454823
2,4488.643603515625,380.3515689597128
3,4062.7897705078126,831.4738674626881
4,3438.1367431640624,991.449820906355
5,2257.1641052246096,1228.006880879769


==> data/noise/Walker2d-v4/noise_levels_fixed.csv <==
global_step,mean,std
0,5064.59853515625,421.3620145931581
1,5030.173046875,397.13793382671685
2,4698.313671875,584.4800413458235
3,3727.4701904296876,963.9199801397024
4,2754.4160888671877,933.5673040702051
5,1445.1575927734375,861.9243871793253


==> data/noise/Walker2d-v4/noise_levels_varied.csv <==
global_step,mean,std
0,4789.079125976563,482.276580422741
1,4649.282421875,832.4493749454823
2,4488.643603515625,380.3515689597128
3,4062.7897705078126,831.4738674626881
4,3438.1367431640624,991.449820906355
5,2257.1641052246096,1228.006880879769


==> data/sac/Ant-v4/all.csv <==
global_step,mean,std
8,5315.61469,881.9199597388687
7,5377.14991,1226.2233075971108
6,5398.11503,1037.9879669954078
5,5283.8009,1244.255220312886
4,5550.16634,589.7353256868507
3,4490.816616,1887.0886453398468
2,3773.64253,435.2597707063197


==> data/sac/Ant-v4/fp.csv <==
global_step,mean,std
2,5089.34372,943.0451170820312
8,5089.34372,943.0451170820312


==> data/sac/Ant-v4/input.csv <==
global_step,mean,std
8,5315.61469,881.9199597388687
7,5337.23617,987.371285243137
6,4847.792076,1921.4823818378552
5,5454.4400000000005,904.645662585954
4,5419.9129,876.6109938503726
3,5193.0143,494.7597106106243
2,4725.3428,648.7169962632964


==> data/sac/Ant-v4/output.csv <==
global_step,mean,std
8,5315.61469,881.9199597388687
7,4617.59734,2026.675291491415
6,4627.024527,1965.939918302846
5,5466.05299,681.559887278881
4,5136.56386,1173.5435138402534
3,4634.94465,1093.592729034579
2,4017.68556,694.8548962070447


==> data/sac/Ant-v4/weight.csv <==
global_step,mean,std
8,5315.61469,881.9199597388687
7,5576.89134,732.6887377957485
6,5390.1858,1068.0541704880454
5,5638.62168,829.8559820672231
4,5704.4341,899.2401764443642
3,5666.640649999999,478.3051073046232
2,5097.14374,1389.591107587161


==> data/sac/HalfCheetah-v4/all.csv <==
global_step,mean,std
8,11009.7496,1853.3587569456583
7,10197.23226,2035.634275298392
6,11065.0396,758.0893414117128
5,10030.97475,1426.2871562365312
4,9404.9451,786.2503354686371
3,7837.4132,455.7223724696718
2,4841.58029,324.7438374250918


==> data/sac/HalfCheetah-v4/fp.csv <==
global_step,mean,std
2,11066.0692,1190.0712830394095
8,11066.0692,1190.0712830394095


==> data/sac/HalfCheetah-v4/input.csv <==
global_step,mean,std
8,11009.7496,1853.3587569456583
7,11184.9475,1845.668569681835
6,10410.02576,2399.830128763552
5,10193.3313,1455.4608474619567
4,9621.96685,1121.7103641094016
3,8337.266440000001,688.2819368709424
2,6592.90905,452.7400293657797


==> data/sac/HalfCheetah-v4/output.csv <==
global_step,mean,std
8,11009.7496,1853.3587569456583
7,9467.7056,1528.1809309619794
6,10705.15056,1934.4904188869252
5,10984.1906,1776.293979710328
4,11356.1272,1240.0550030730983
3,10895.6439,1105.9280231099483
2,9022.66334,922.081175399891


==> data/sac/HalfCheetah-v4/weight.csv <==
global_step,mean,std
8,11009.7496,1853.3587569456583
7,11590.4816,1484.8985823470462
6,10942.8081,1544.4222144194646
5,10857.56395,2150.069450112619
4,10629.6145,1404.3659875543087
3,10156.2399,1208.897150031516
2,7158.330779999999,845.0832754800109


==> data/sac/Hopper-v4/all.csv <==
global_step,mean,std
8,2520.37465,682.6746263261668
7,2837.70306,705.8406874392695
6,2892.52208,615.7776998544033
5,2775.7286,600.4776489466736
4,2867.63834,529.613623754956
3,2342.18189,692.4642500127568
2,2527.113742,938.0876579382408


==> data/sac/Hopper-v4/fp.csv <==
global_step,mean,std
2,2710.48154,711.6178800368248
8,2710.48154,711.6178800368248


==> data/sac/Hopper-v4/input.csv <==
global_step,mean,std
8,2520.37465,682.6746263261668
7,2917.53828,881.5741405170472
6,2413.97272,716.3331013496891
5,2639.2258,704.0204874513842
4,2471.24171,520.1047744698484
3,2763.7237400000004,535.9616088322625
2,2849.35838,354.2716187505657


==> data/sac/Hopper-v4/output.csv <==
global_step,mean,std
8,2520.37465,682.6746263261668
7,2735.7963200000004,774.0021328773639
6,2674.73024,781.8042788008137
5,2193.28957,491.73840248286274
4,2343.56096,662.9619990502792
3,2829.61966,609.7694098706424
2,2449.14462,519.6400273302852


==> data/sac/Hopper-v4/weight.csv <==
global_step,mean,std
8,2520.37465,682.6746263261668
7,2463.27531,823.1866121310437
6,2550.79626,797.6625570569289
5,2679.21023,948.5471337075338
4,2484.75058,407.0392834494637
3,2799.46443,542.6411052375985
2,3514.3752,133.89085109095387


==> data/sac/Humanoid-v4/all.csv <==
global_step,mean,std
8,5643.294260000001,546.3867290928071
7,5510.68297,1148.2514639433898
6,5857.63407,738.2881092307049
5,5305.12136,997.0890318212204
4,5784.78309,414.5492779390875
3,6020.20354,557.4835075339486
2,6093.22219,680.8632593080195


==> data/sac/Humanoid-v4/fp.csv <==
global_step,mean,std
2,6261.65173,512.5055959710014
8,6261.65173,512.5055959710014


==> data/sac/Humanoid-v4/input.csv <==
global_step,mean,std
8,5643.294260000001,546.3867290928071
7,4814.52438,1827.173506837173
6,5520.70324,1407.6580133344655
5,5583.12266,800.5992316978814
4,5296.25728,1737.4761168561763
3,4999.00861,2198.488149650412
2,5103.570423,1636.4661352342262


==> data/sac/Humanoid-v4/output.csv <==
global_step,mean,std
8,5643.294260000001,546.3867290928071
7,6054.81089,789.6459712895174
6,5784.42131,317.78802359194816
5,5265.68228,1321.8334748440495
4,5584.54182,1275.3019765510778
3,5967.18698,392.4645346331786
2,5791.319509999999,1133.2534226536843


==> data/sac/Humanoid-v4/weight.csv <==
global_step,mean,std
8,5643.294260000001,546.3867290928071
7,4949.686167,1840.2832329986363
6,5721.36826,1009.406072218288
5,5671.57513,1509.6727708394997
4,5601.97842,1572.2017769898243
3,6016.23883,508.4393943465785
2,5529.83385,602.836588802566


==> data/sac/Walker2d-v4/all.csv <==
global_step,mean,std
8,5184.72535,473.1759725104868
7,4830.25277,635.8939130764783
6,4955.6724,1044.1619085560249
5,4763.5816,1337.2615375719754
4,5257.21435,394.4997849389928
3,5034.89853,609.9361304673524
2,3821.34384,685.8911113913802


==> data/sac/Walker2d-v4/fp.csv <==
global_step,mean,std
2,4976.8076,395.3054581626157
8,4976.8076,395.3054581626157


==> data/sac/Walker2d-v4/input.csv <==
global_step,mean,std
8,5184.72535,473.1759725104868
7,5237.63923,354.6334913727628
6,5164.14289,325.4586828172183
5,5055.453960000001,935.0422917821644
4,4862.29888,556.6344033648413
3,5001.03319,577.049598756364
2,4985.142,506.7978044997959


==> data/sac/Walker2d-v4/output.csv <==
global_step,mean,std
8,5184.72535,473.1759725104868
7,5123.04059,420.1063367169885
6,5122.9262,384.1216429923352
5,5175.973260000001,569.8194275377093
4,5177.88757,588.867025700687
3,5036.991840000001,608.5171182874027
2,5110.0683,390.99870083135113


==> data/sac/Walker2d-v4/weight.csv <==
global_step,mean,std
8,5184.72535,473.1759725104868
7,4953.87554,1190.0021335923964
6,5256.91169,526.1078823387198
5,5189.457710000001,576.82423399459
4,5412.82733,567.59355108821
3,5043.539269999999,1017.2483651809414
2,5081.91229,445.084959594978


==> data/sac/input_activations/Ant-v4/64_8_2_8.csv <==
global_step,mean,std
8,4803.69886,523.4734415347782
7,4673.40634,910.4074054425466
6,4036.11333,933.3065886830212
5,4686.03949,780.5950044664371
4,3927.86092,897.9027451515484
3,4340.34953,817.7852230850023
2,3963.61107,939.9842800638222


==> data/sac/input_activations/Ant-v4/fp.csv <==
global_step,mean,std
8,5089.34372,943.0451170820312
2,5089.34372,943.0451170820312


==> data/sac/input_activations/HalfCheetah-v4/256_8_3_8.csv <==
global_step,mean,std
8,10156.2399,1208.897150031516
7,9631.752100000002,1076.7011610036209
6,9865.5157,1079.4869012488246
5,8802.5247,1495.300436491038
4,8560.0438,1489.335667299186
3,7622.32634,941.0997917936464
2,6999.48361,1311.5911292566211


==> data/sac/input_activations/HalfCheetah-v4/fp.csv <==
global_step,mean,std
8,11066.0692,1190.0712830394095
2,11066.0692,1190.0712830394095


==> data/sac/input_activations/Hopper-v4/16_8_2_8.csv <==
global_step,mean,std
8,2521.07978,736.6637132913103
7,1765.413767,939.9474506456922
6,2126.167597,1124.3448770173509
5,1924.466415,998.2869096542496
4,1745.1743149999998,928.0180028855332
3,1257.322194,709.0637930254992
2,1314.266504,621.3473093108017


==> data/sac/input_activations/Hopper-v4/fp.csv <==
global_step,mean,std
8,2710.48154,711.6178800368248
2,2710.48154,711.6178800368248


==> data/sac/input_activations/Humanoid-v4/16_8_3_8.csv <==
global_step,mean,std
8,5941.72452,628.0078216722851
7,6532.83399,471.0223846989359
6,5740.58784,826.5016315372403
5,5763.4735,847.281026927199
4,5761.36297,824.8200495941646
3,5577.75169,441.9649455028693
2,5710.08428,499.23574116244623


==> data/sac/input_activations/Humanoid-v4/fp.csv <==
global_step,mean,std
8,6261.65173,512.5055959710014
2,6261.65173,512.5055959710014


==> data/sac/input_activations/Walker2d-v4/128_8_2_8.csv <==
global_step,mean,std
8,4967.85094,490.1573167591905
7,4791.863240000001,442.33952051564313
6,4987.13134,314.7905002123625
5,4979.91429,346.1866610896094
4,4949.37356,342.7016102206316
3,4622.99032,537.7155443011808
2,4561.34053,570.7408553102462


==> data/sac/input_activations/Walker2d-v4/fp.csv <==
global_step,mean,std
8,4976.8076,395.3054581626157
2,4976.8076,395.3054581626157


==> data/sac/sizes/Ant-v4/fp.csv <==
global_step,mean,std
256,5089.34372,943.0451170820312
16,5089.34372,943.0451170820312


==> data/sac/sizes/Ant-v4/size_8_2_8.csv <==
global_step,mean,std
256,5097.14374,1389.591107587161
128,5042.849899999999,1143.287085114816
64,4803.69886,523.4734415347782
32,3696.476,1048.3324618227834
16,2798.43484,798.0270142389029


==> data/sac/sizes/HalfCheetah-v4/fp.csv <==
global_step,mean,std
256,11066.0692,1190.0712830394095
16,11066.0692,1190.0712830394095


==> data/sac/sizes/HalfCheetah-v4/size_8_2_8.csv <==
global_step,mean,std
256,7158.330779999999,845.0832754800109
128,7000.80861,891.8479461886317
64,6193.54141875,626.0366098445088
32,5060.493790909091,744.3126735101016
16,3654.2992125,1091.625728513129


==> data/sac/sizes/HalfCheetah-v4/size_8_3_8.csv <==
global_step,mean,std
256,10156.2399,1208.897150031516
128,9115.5251,963.8754054737628
64,8327.37148,1486.5158536852844
32,6789.86007,792.3236835257701
16,5292.32612,863.2930140538815


==> data/sac/sizes/Hopper-v4/fp.csv <==
global_step,mean,std
256,2710.48154,711.6178800368248
16,2710.48154,711.6178800368248


==> data/sac/sizes/Hopper-v4/size_8_2_8.csv <==
global_step,mean,std
256,3514.3752,133.89085109095387
128,3171.89012,575.5979874592717
64,2958.5342100000003,566.0735409271415
32,2803.3820100000003,746.3510713564666
16,2521.07978,736.6637132913103


==> data/sac/sizes/Humanoid-v4/fp.csv <==
global_step,mean,std
256,6261.65173,512.5055959710014
16,6261.65173,512.5055959710014


==> data/sac/sizes/Humanoid-v4/size_8_2_8.csv <==
global_step,mean,std
256,5529.83385,602.836588802566
128,6159.08692,661.9909083946593
64,6137.17109,607.1559548113507
32,5983.229,539.1240645036992
16,5371.36476,857.8472480600705


==> data/sac/sizes/Humanoid-v4/size_8_3_8.csv <==
global_step,mean,std
256,6016.23883,508.4393943465785
128,5601.5809,1316.9375494341325
64,5918.63866,572.9115566626709
32,5878.95978,342.84132580789145
16,5941.72452,628.0078216722851


==> data/sac/sizes/Walker2d-v4/fp.csv <==
global_step,mean,std
256,4976.8076,395.3054581626157
16,4976.8076,395.3054581626157


==> data/sac/sizes/Walker2d-v4/size_8_2_8.csv <==
global_step,mean,std
256,5081.91229,445.084959594978
128,4967.85094,490.1573167591905
64,4425.352260000001,601.5356506918517
32,4323.69419,654.75251966896
16,2225.331765,1645.2832966485432


==> data/sac_new/Ant-v4/all.csv <==
global_step,mean,std
8,5315.61469,881.9199597388687
7,5377.14991,1226.2233075971108
6,5398.11503,1037.9879669954078
5,5283.8009,1244.255220312886
4,5550.16634,589.7353256868507
3,4490.816616,1887.0886453398468
2,3773.64253,435.2597707063197


==> data/sac_new/Ant-v4/fp.csv <==
global_step,mean,std
2,5089.34372,943.0451170820312
8,5089.34372,943.0451170820312


==> data/sac_new/Ant-v4/input.csv <==
global_step,mean,std
8,5315.61469,881.9199597388687
7,5337.23617,987.371285243137
6,4847.792076,1921.4823818378552
5,5454.4400000000005,904.645662585954
4,5419.9129,876.6109938503726
3,5193.0143,494.7597106106243
2,4725.3428,648.7169962632964


==> data/sac_new/Ant-v4/output.csv <==
global_step,mean,std
8,5315.61469,881.9199597388687
7,4617.59734,2026.675291491415
6,4627.024527,1965.939918302846
5,5466.05299,681.559887278881
4,5136.56386,1173.5435138402534
3,4634.94465,1093.592729034579
2,4017.68556,694.8548962070447


==> data/sac_new/Ant-v4/weight.csv <==
global_step,mean,std
8,5315.61469,881.9199597388687
7,5576.89134,732.6887377957485
6,5390.1858,1068.0541704880454
5,5638.62168,829.8559820672231
4,5704.4341,899.2401764443642
3,5666.640649999999,478.3051073046232
2,5097.14374,1389.591107587161


==> data/sac_new/HalfCheetah-v4/all.csv <==
global_step,mean,std
8,11009.7496,1853.3587569456583
7,10197.23226,2035.634275298392
6,11065.0396,758.0893414117128
5,10030.97475,1426.2871562365312
4,9404.9451,786.2503354686371
3,7837.4132,455.7223724696718
2,4841.58029,324.7438374250918


==> data/sac_new/HalfCheetah-v4/fp.csv <==
global_step,mean,std
2,11066.0692,1190.0712830394095
8,11066.0692,1190.0712830394095


==> data/sac_new/HalfCheetah-v4/input.csv <==
global_step,mean,std
8,11009.7496,1853.3587569456583
7,11184.9475,1845.668569681835
6,10410.02576,2399.830128763552
5,10193.3313,1455.4608474619567
4,9621.96685,1121.7103641094016
3,8337.266440000001,688.2819368709424
2,6592.90905,452.7400293657797


==> data/sac_new/HalfCheetah-v4/output.csv <==
global_step,mean,std
8,11009.7496,1853.3587569456583
7,9467.7056,1528.1809309619794
6,10705.15056,1934.4904188869252
5,10984.1906,1776.293979710328
4,11356.1272,1240.0550030730983
3,10895.6439,1105.9280231099483
2,9022.66334,922.081175399891


==> data/sac_new/HalfCheetah-v4/weight.csv <==
global_step,mean,std
8,11009.7496,1853.3587569456583
7,11590.4816,1484.8985823470462
6,10942.8081,1544.4222144194646
5,10857.56395,2150.069450112619
4,10629.6145,1404.3659875543087
3,10156.2399,1208.897150031516
2,7158.330779999999,845.0832754800109


==> data/sac_new/Hopper-v4/all.csv <==
global_step,mean,std
8,2520.37465,682.6746263261668
7,2837.70306,705.8406874392695
6,2892.52208,615.7776998544033
5,2775.7286,600.4776489466736
4,2867.63834,529.613623754956
3,2342.18189,692.4642500127568
2,2527.113742,938.0876579382408


==> data/sac_new/Hopper-v4/fp.csv <==
global_step,mean,std
2,2710.48154,711.6178800368248
8,2710.48154,711.6178800368248


==> data/sac_new/Hopper-v4/input.csv <==
global_step,mean,std
8,2520.37465,682.6746263261668
7,2917.53828,881.5741405170472
6,2413.97272,716.3331013496891
5,2639.2258,704.0204874513842
4,2471.24171,520.1047744698484
3,2763.7237400000004,535.9616088322625
2,2849.35838,354.2716187505657


==> data/sac_new/Hopper-v4/output.csv <==
global_step,mean,std
8,2520.37465,682.6746263261668
7,2735.7963200000004,774.0021328773639
6,2674.73024,781.8042788008137
5,2193.28957,491.73840248286274
4,2343.56096,662.9619990502792
3,2829.61966,609.7694098706424
2,2449.14462,519.6400273302852


==> data/sac_new/Hopper-v4/weight.csv <==
global_step,mean,std
8,2520.37465,682.6746263261668
7,2463.27531,823.1866121310437
6,2550.79626,797.6625570569289
5,2679.21023,948.5471337075338
4,2484.75058,407.0392834494637
3,2799.46443,542.6411052375985
2,3514.3752,133.89085109095387


==> data/sac_new/Humanoid-v4/all.csv <==
global_step,mean,std
8,5643.294260000001,546.3867290928071
7,5510.68297,1148.2514639433898
6,5857.63407,738.2881092307049
5,5305.12136,997.0890318212204
4,5784.78309,414.5492779390875
3,6020.20354,557.4835075339486
2,6093.22219,680.8632593080195


==> data/sac_new/Humanoid-v4/fp.csv <==
global_step,mean,std
2,6261.65173,512.5055959710014
8,6261.65173,512.5055959710014


==> data/sac_new/Humanoid-v4/input.csv <==
global_step,mean,std
8,5643.294260000001,546.3867290928071
7,4814.52438,1827.173506837173
6,5520.70324,1407.6580133344655
5,5583.12266,800.5992316978814
4,5296.25728,1737.4761168561763
3,4999.00861,2198.488149650412
2,5103.570423,1636.4661352342262


==> data/sac_new/Humanoid-v4/output.csv <==
global_step,mean,std
8,5643.294260000001,546.3867290928071
7,6054.81089,789.6459712895174
6,5784.42131,317.78802359194816
5,5265.68228,1321.8334748440495
4,5584.54182,1275.3019765510778
3,5967.18698,392.4645346331786
2,5791.319509999999,1133.2534226536843


==> data/sac_new/Humanoid-v4/weight.csv <==
global_step,mean,std
8,5643.294260000001,546.3867290928071
7,4949.686167,1840.2832329986363
6,5721.36826,1009.406072218288
5,5671.57513,1509.6727708394997
4,5601.97842,1572.2017769898243
3,6016.23883,508.4393943465785
2,5529.83385,602.836588802566


==> data/sac_new/Walker2d-v4/all.csv <==
global_step,mean,std
8,5184.72535,473.1759725104868
7,4830.25277,635.8939130764783
6,4955.6724,1044.1619085560249
5,4763.5816,1337.2615375719754
4,5257.21435,394.4997849389928
3,5034.89853,609.9361304673524
2,3821.34384,685.8911113913802


==> data/sac_new/Walker2d-v4/fp.csv <==
global_step,mean,std
2,4976.8076,395.3054581626157
8,4976.8076,395.3054581626157


==> data/sac_new/Walker2d-v4/input.csv <==
global_step,mean,std
8,5184.72535,473.1759725104868
7,5237.63923,354.6334913727628
6,5164.14289,325.4586828172183
5,5055.453960000001,935.0422917821644
4,4862.29888,556.6344033648413
3,5001.03319,577.049598756364
2,4985.142,506.7978044997959


==> data/sac_new/Walker2d-v4/output.csv <==
global_step,mean,std
8,5184.72535,473.1759725104868
7,5123.04059,420.1063367169885
6,5122.9262,384.1216429923352
5,5175.973260000001,569.8194275377093
4,5177.88757,588.867025700687
3,5036.991840000001,608.5171182874027
2,5110.0683,390.99870083135113


==> data/sac_new/Walker2d-v4/weight.csv <==
global_step,mean,std
8,5184.72535,473.1759725104868
7,4953.87554,1190.0021335923964
6,5256.91169,526.1078823387198
5,5189.457710000001,576.82423399459
4,5412.82733,567.59355108821
3,5043.539269999999,1017.2483651809414
2,5081.91229,445.084959594978


==> data/sac_new/input_activations/Ant-v4/64_8_2_8.csv <==
global_step,mean,std
8,4803.69886,523.4734415347782
7,4673.40634,910.4074054425466
6,3983.5686066666663,980.206146357331
5,4359.84503125,992.9193362813744
4,4006.757071428572,963.2548648413242
3,4112.928623076923,987.1023958728008
2,4046.0865,913.9653516151914


==> data/sac_new/input_activations/Ant-v4/fp.csv <==
global_step,mean,std
8,5089.34372,943.0451170820312
2,5089.34372,943.0451170820312


==> data/sac_new/input_activations/HalfCheetah-v4/256_8_3_8.csv <==
global_step,mean,std
8,10156.2399,1208.897150031516
7,9671.576,1037.8757026929404
6,9865.5157,1079.4869012488246
5,8770.3295,1357.5948650099592
4,8489.4465,1386.6398613450435
3,7562.382885714286,1115.3606213300484
2,7131.874616666667,1253.4582204018602


==> data/sac_new/input_activations/HalfCheetah-v4/fp.csv <==
global_step,mean,std
8,11066.0692,1190.0712830394095
2,11066.0692,1190.0712830394095


==> data/sac_new/input_activations/Hopper-v4/16_8_2_8.csv <==
global_step,mean,std
8,2521.07978,736.6637132913103
7,1970.6802391666668,976.0656368258597
6,2126.167597,1124.3448770173509
5,1854.853877272727,974.794356818642
4,1745.1743149999998,928.0180028855332
3,1330.0341185714285,761.4275491069546
2,1314.266504,621.3473093108017


==> data/sac_new/input_activations/Hopper-v4/fp.csv <==
global_step,mean,std
8,2710.48154,711.6178800368248
2,2710.48154,711.6178800368248


==> data/sac_new/input_activations/Humanoid-v4/16_8_3_8.csv <==
global_step,mean,std
8,5815.583327272727,727.9986587918006
7,6532.83399,471.0223846989359
6,5773.033906666667,683.5604548456417
5,5781.873519999999,698.7704313838192
4,5761.36297,824.8200495941646
3,5653.493992857142,449.4886199551725
2,5714.816318181818,473.8765733474396


==> data/sac_new/input_activations/Humanoid-v4/fp.csv <==
global_step,mean,std
8,6261.65173,512.5055959710014
2,6261.65173,512.5055959710014


==> data/sac_new/input_activations/Walker2d-v4/128_8_2_8.csv <==
global_step,mean,std
8,4967.85094,490.1573167591905
7,4791.863240000001,442.33952051564313
6,4940.356127272728,336.52767925395403
5,4750.463346153846,970.5505799110427
4,4716.0071,749.1811354693374
3,4189.96838,976.597985592693
2,4561.34053,570.7408553102462


==> data/sac_new/input_activations/Walker2d-v4/fp.csv <==
global_step,mean,std
8,4976.8076,395.3054581626157
2,4976.8076,395.3054581626157


==> data/sac_new/sizes/Ant-v4/fp.csv <==
global_step,mean,std
256,5089.34372,943.0451170820312
16,5089.34372,943.0451170820312


==> data/sac_new/sizes/Ant-v4/size_8_2_8.csv <==
global_step,mean,std
256,5097.14374,1389.591107587161
128,5042.849899999999,1143.287085114816
64,4803.69886,523.4734415347782
32,3696.476,1048.3324618227834
16,2798.43484,798.0270142389029


==> data/sac_new/sizes/HalfCheetah-v4/fp.csv <==
global_step,mean,std
256,11066.0692,1190.0712830394095
16,11066.0692,1190.0712830394095


==> data/sac_new/sizes/HalfCheetah-v4/size_8_2_8.csv <==
global_step,mean,std
256,7158.330779999999,845.0832754800109
128,7000.80861,891.8479461886317
64,6193.54141875,626.0366098445088
32,5060.493790909091,744.3126735101016
16,3654.2992125,1091.625728513129


==> data/sac_new/sizes/HalfCheetah-v4/size_8_3_8.csv <==
global_step,mean,std
256,10156.2399,1208.897150031516
128,9115.5251,963.8754054737628
64,8327.37148,1486.5158536852844
32,6789.86007,792.3236835257701
16,5067.4231375,805.456265196339


==> data/sac_new/sizes/Hopper-v4/fp.csv <==
global_step,mean,std
256,2710.48154,711.6178800368248
16,2710.48154,711.6178800368248


==> data/sac_new/sizes/Hopper-v4/size_8_2_8.csv <==
global_step,mean,std
256,3514.3752,133.89085109095387
128,3171.89012,575.5979874592717
64,2958.5342100000003,566.0735409271415
32,2803.3820100000003,746.3510713564666
16,2521.07978,736.6637132913103


==> data/sac_new/sizes/Humanoid-v4/fp.csv <==
global_step,mean,std
256,6261.65173,512.5055959710014
16,6261.65173,512.5055959710014


==> data/sac_new/sizes/Humanoid-v4/size_8_2_8.csv <==
global_step,mean,std
256,5529.83385,602.836588802566
128,6159.08692,661.9909083946593
64,6137.17109,607.1559548113507
32,5983.229,539.1240645036992
16,5371.36476,857.8472480600705


==> data/sac_new/sizes/Humanoid-v4/size_8_3_8.csv <==
global_step,mean,std
256,6016.23883,508.4393943465785
128,5601.5809,1316.9375494341325
64,5854.6816,583.4384692014745
32,5878.95978,342.84132580789145
16,5815.583327272727,727.9986587918006


==> data/sac_new/sizes/Walker2d-v4/fp.csv <==
global_step,mean,std
256,4976.8076,395.3054581626157
16,4976.8076,395.3054581626157


==> data/sac_new/sizes/Walker2d-v4/size_8_2_8.csv <==
global_step,mean,std
256,5081.91229,445.084959594978
128,4967.85094,490.1573167591905
64,4414.810275000001,683.772414075678
32,4323.69419,654.75251966896
16,2225.331765,1645.2832966485432


==> data/sizes/Ant-v4/fp.csv <==
global_step,mean,std
256,5089.34372,943.0451170820312
16,5089.34372,943.0451170820312


==> data/sizes/Ant-v4/size_8_2_8.csv <==
global_step,mean,std
256,5097.14374,1389.591107587161
128,5042.849899999999,1143.287085114816
64,4803.69886,523.4734415347782
32,3696.476,1048.3324618227834
16,2798.43484,798.0270142389029


==> data/sizes/HalfCheetah-v4/fp.csv <==
global_step,mean,std
256,11066.0692,1190.0712830394095
16,11066.0692,1190.0712830394095


==> data/sizes/HalfCheetah-v4/size_8_2_8.csv <==
global_step,mean,std
256,7158.330779999999,845.0832754800109
128,7000.80861,891.8479461886317
64,6193.54141875,626.0366098445088
32,5060.493790909091,744.3126735101016
16,3654.2992125,1091.625728513129


==> data/sizes/HalfCheetah-v4/size_8_3_8.csv <==
global_step,mean,std
256,10156.2399,1208.897150031516
128,9115.5251,963.8754054737628
64,8327.37148,1486.5158536852844
32,6789.86007,792.3236835257701
16,4639.00635,597.7105710273347


==> data/sizes/Hopper-v4/fp.csv <==
global_step,mean,std
256,2710.48154,711.6178800368248
16,2710.48154,711.6178800368248


==> data/sizes/Hopper-v4/size_8_2_8.csv <==
global_step,mean,std
256,3514.3752,133.89085109095387
128,3171.89012,575.5979874592717
64,2958.5342100000003,566.0735409271415
32,2803.3820100000003,746.3510713564666
16,2521.07978,736.6637132913103


==> data/sizes/Humanoid-v4/fp.csv <==
global_step,mean,std
256,6261.65173,512.5055959710014
16,6261.65173,512.5055959710014


==> data/sizes/Humanoid-v4/size_8_2_8.csv <==
global_step,mean,std
256,5529.83385,602.836588802566
128,6159.08692,661.9909083946593
64,6137.17109,607.1559548113507
32,5983.229,539.1240645036992
16,5371.36476,857.8472480600705


==> data/sizes/Humanoid-v4/size_8_3_8.csv <==
global_step,mean,std
256,6016.23883,508.4393943465785
128,5601.5809,1316.9375494341325
64,5767.43596,534.0314479452542
32,5878.95978,342.84132580789145
16,5852.08906,756.6906702955931


==> data/sizes/Walker2d-v4/fp.csv <==
global_step,mean,std
256,4976.8076,395.3054581626157
16,4976.8076,395.3054581626157


==> data/sizes/Walker2d-v4/size_8_2_8.csv <==
global_step,mean,std
256,5081.91229,445.084959594978
128,4967.85094,490.1573167591905
64,4367.144620000001,694.4909238489328
32,4323.69419,654.75251966896
16,2225.331765,1645.2832966485432

